Supersymmetry and noncommutative geometry Part I: Supersymmetric almost-commutative geometries

Noncommutative geometry has seen remarkable applications for high energy physics, viz. the geometrical interpretation of the Standard Model. The question whether it also allows for supersymmetric theories has so far not been answered in a conclusive way. In this first of three papers we do a systematic analysis of the possibilities for almost-commutative geometries on a 4-dimensional, flat background to exhibit not only a particle content that is eligible for supersymmetry but also have a supersymmetric action. We come up with an approach in which we identify the basic 'building blocks' of potentially supersymmetric theories and the demands for their action to be supersymmetric. Examples that satisfy these demands turn out to be sparse.

==> gfx/bb2-2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'block2-2-newer.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{251.9413852pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.88479972)%
    \put(0,0){\includegraphics[width=\unitlength]{block2-2-newer.pdf}}%
    \put(0.46506553,0.64396631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $C_{iij}$\end{minipage}}}%
    \put(0.88235659,0.36773463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $C_{ijj}$\end{minipage}}}%
    \put(0.2409026,0.891166){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $N_i$\end{minipage}}}%
    \put(0.81623287,0.891166){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $N_j$\end{minipage}}}%
    \put(-0.00229416,0.69059954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $N_i$\end{minipage}}}%
    \put(-0.00229416,0.09960676){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $N_j$\end{minipage}}}%
  \end{picture}%
\endgroup


==> gfx/bb2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bb2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{520.371004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3982235)%
    \put(0,0){\includegraphics[width=\unitlength]{bb2.pdf}}%
    \put(0.22013598,0.29971577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $C_{iij}$\end{minipage}}}%
    \put(0.32492886,0.15060254){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $C_{ijj}$\end{minipage}}}%
    \put(0.10238169,0.39624118){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_i$\end{minipage}}}%
    \put(0.37777129,0.39839349){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_j$\end{minipage}}}%
    \put(-0.00111073,0.31594302){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_i^o$\end{minipage}}}%
    \put(-0.00111073,0.02667731){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_j^o$\end{minipage}}}%
    \put(0.79645833,0.30262806){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $C_{iij}$\end{minipage}}}%
    \put(0.90125121,0.15351483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $C_{ijj}$\end{minipage}}}%
    \put(0.67870404,0.39915347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_i$\end{minipage}}}%
    \put(0.95409363,0.40130578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_j$\end{minipage}}}%
    \put(0.57521162,0.31885531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_i^o$\end{minipage}}}%
    \put(0.57521162,0.02958959){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_j^o$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/bb5-path3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bb5-path3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{227.50106558bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90259255)%
    \put(0,0){\includegraphics[width=\unitlength]{bb5-path3.pdf}}%
    \put(0.15891992,0.87614872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_i$}}}%
    \put(0.52623995,0.87614872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_j$}}}%
    \put(0.89356009,0.87614872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_k$}}}%
    \put(-0.00256702,0.7163262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_i^o$}}}%
    \put(-0.00256702,0.38493806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_j^o$}}}%
    \put(-0.00256702,0.04651695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_k^o$}}}%
    \put(0.61846122,0.79632507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20653379\unitlength}\raggedright $\mu$\end{minipage}}}%
  \end{picture}%
\endgroup%

